On the identity of Tsesevich's "YY Dra"

Hill et al. (2022, arXiv:2203.00221) recently published analysis of the intermediate polar DO Dra (YY Dra) using TESS, ASAS-SN and ZTF data. They also attempted a search for the "lost" variable YY Dra using modern catalogs of variable stars and found no corresponding one. This search drew our renewed attention and we studied the original discovery paper of YY Dra by Tsesevich (Zessewitch). We found that two out of four variables reported by him were either lost or improperly studied. The coordinate offset from the correct position in another object was much larger than the expected error. Using the information of the published period and epoch of YY Dra, we suspect that Tsesevich used a couple of plates on which the object was invisible to derive the period rather than from a completely phased light curve. DO Dra sometimes spends high states around 14 mag for a month to several months and it would not be surprising if Tsesevich observed DO Dra in such a state and suspected it to be an Algol, urging him to examine the plate archive to obtain the moments when the variable was undetected. We suspect that Tsesevich indeed observed DO Dra, rather than a different, lost eclipsing variable. The final conclusion of this matter is almost impossible to reach due to the consequence of the World War II, destructing the large part of plate collections. Until the humanity becomes wise enough to restore this destruction and wise enough to be able to avoid further destruction of human achievements, the designation YY Dra would better be conserved as a record of our negative history and unambiguous DO Dra would better be used to designate the intermediate polar 3A 1148+719.

==> abst.inc <==
Hill et al. (2022, arXiv:2203.00221) recently published
analysis of the intermediate polar DO~Dra (YY~Dra) using
TESS, ASAS-SN and ZTF data.  They also attempted a search
for the ``lost'' variable YY Dra using modern catalogs of
variable stars and found no corresponding one.
This search drew our renewed attention and we studied
the original discovery paper of YY Dra by Tsesevich
(Zessewitch).  We found that two out of four variables
reported by him were either lost or improperly
studied.  The coordinate offset from the correct position
in another object was much larger than the expected error.
Using the information of the published period and epoch
of YY Dra, we suspect that Tsesevich used a couple of
plates on which the object was invisible to derive
the period rather than from a completely phased light
curve.  DO Dra sometimes spends high states around 14~mag
for a month to several months and it would not be
surprising if Tsesevich observed DO~Dra in such a state
and suspected it to be an Algol, urging him to examine
the plate archive to obtain the moments when the variable
was undetected.  We suspect that Tsesevich indeed
observed DO Dra, rather than a different, lost eclipsing
variable.  The final conclusion of this matter is almost
impossible to reach due to the consequence of
the World War II, destructing the large part of
plate collections.  Until the humanity becomes wise
enough to restore this destruction and wise enough
to be able to avoid further destruction of
human achievements, the designation YY Dra would better
be conserved as a record of our negative history
and unambiguous DO~Dra would better be used to
designate the intermediate polar 3A 1148$+$719.


==> objlist.inc <==
SU Cep,
AI Cep,
IR Com,
Z Dra,
YY Dra,
DO Dra,
RR Lyr,
$\beta$ Lyr,
$\beta$ Per,
GM Sgr,
V4641 Sgr,
RW UMa,
NSV 14669,
NSV 14776,
3A 1148$+$719,
ASAS J235727$+$2407.6,
E 1140.8$+$7158,
GSC 02251-00965,
NSVS J235727.2$+$240732,
PG 1140$+$719

